Unveiling generalized parton distributions through the pseudo-distribution approach

Understanding the intricate three-dimensional internal structure of the nucleon has been a long-standing challenge. The main quantitative tool to map out this structure are the generalized parton distributions (GPDs). In these proceedings, we present our exploratory results from applying the pseudo-distribution approach on the lattice, showing the unpolarized isovector $E$ GPD as an example. We use one ensemble of $N_f=2+1+1$ twisted mass fermions with a clover term, at a non-physical pion mass of $260 \textrm{ MeV}$ and a lattice spacing of $0.093 \textrm{ fm}$.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

